Adaptive reconstruction of imperfectly-observed monotone functions, with applications to uncertainty quantification

Motivated by the desire to numerically calculate rigorous upper and lower bounds on deviation probabilities over large classes of probability distributions, we present an adaptive algorithm for the reconstruction of increasing real-valued functions. While this problem is similar to the classical statistical problem of isotonic regression, the optimisation setting alters several characteristics of the problem and opens natural algorithmic possibilities. We present our algorithm, establish sufficient conditions for convergence of the reconstruction to the ground truth, and apply the method to synthetic test cases and a real-world example of uncertainty quantification for aerodynamic design.

==> images/ER/0_100_Continuous_1e-4/area.txt <==
{
 "0": [
  0.004167748588368968,
  0.01522679976188552,
  0.12714389235921325,
  0.03935206413460567,
  0.008882271463744072
 ],
 "1": [
  0.004167748588368968,
  0.01522679976188552,
  0.03727118930234273,
  0.02630075687726391,
  0.03935206413460567,
  0.008882271463744072
 ],
 "2": [
  0.004167748588368968,
  0.01522679976188552,
  0.03727118930234273,
  0.02630075687726391,
  0.012112845934187806,
  0.0075631861331150255,
  0.008882271463744072
 ],
 "3": [
  0.004167748588368968,
  0.01522679976188552,
  0.012026737242424534,
  0.0066088574087468325,
  0.02630075687726391,
  0.012112845934187806,
  0.0075631861331150255,
  0.008882271463744072
 ],
 "4": [
  0.004167748588368968,
  0.01522679976188552,
  0.012026737242424534,
  0.0066088574087468325,
  0.008935535909101035,
  0.004214842529530909,
  0.012112845934187806,
  0.0075631861331150255,
  0.008882271463744072
 ],
 "5": [
  0.004167748588368968,
  0.006712497566093814,
  0.0009009023148489401,
  0.012026737242424534,
  0.0066088574087468325,
  0.008935535909101035,
  0.004214842529530909,
  0.012112845934187806,
  0.0075631861331150255,
  0.008882271463744072
 ],
 "6": [
  0.004167748588368968,
  0.006712497566093814,
  0.0009009023148489401,
  0.012026737242424534,
  0.0066088574087468325,
  0.008935535909101035,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0075631861331150255,
  0.008882271463744072
 ],
 "7": [
  0.004167748588368968,
  0.006712497566093814,
  0.0009009023148489401,
  0.0048216408880476565,
  0.0011917277331645944,
  0.0066088574087468325,
  0.008935535909101035,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0075631861331150255,
  0.008882271463744072
 ],
 "8": [
  0.004167748588368968,
  0.006712497566093814,
  0.0009009023148489401,
  0.0048216408880476565,
  0.0011917277331645944,
  0.0066088574087468325,
  0.0007051284796790211,
  0.003762639474871496,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0075631861331150255,
  0.008882271463744072
 ],
 "9": [
  0.004167748588368968,
  0.006712497566093814,
  0.0009009023148489401,
  0.0048216408880476565,
  0.0011917277331645944,
  0.0066088574087468325,
  0.0007051284796790211,
  0.003762639474871496,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0075631861331150255,
  0.003969978027377334,
  0.0004711577044947062
 ],
 "10": [
  0.004167748588368968,
  0.006712497566093814,
  0.0009009023148489401,
  0.0048216408880476565,
  0.0011917277331645944,
  0.0066088574087468325,
  0.0007051284796790211,
  0.003762639474871496,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.003969978027377334,
  0.0004711577044947062
 ],
 "11": [
  0.004167748588368968,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0048216408880476565,
  0.0011917277331645944,
  0.0066088574087468325,
  0.0007051284796790211,
  0.003762639474871496,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.003969978027377334,
  0.0004711577044947062
 ],
 "12": [
  0.004167748588368968,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0048216408880476565,
  0.0011917277331645944,
  0.0006758334795193868,
  0.002628595224854021,
  0.0007051284796790211,
  0.003762639474871496,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.003969978027377334,
  0.0004711577044947062
 ],
 "13": [
  0.004167748588368968,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.002628595224854021,
  0.0007051284796790211,
  0.003762639474871496,
  0.004214842529530909,
  0.003923507628964899,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.003969978027377334,
  0.0004711577044947062
 ],
 "14": [
  0.004167748588368968,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.002628595224854021,
  0.0007051284796790211,
  0.003762639474871496,
  0.00015055368915175505,
  0.001956867575613707,
  0.003923507628964899,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.003969978027377334,
  0.0004711577044947062
 ],
 "15": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.002628595224854021,
  0.0007051284796790211,
  0.003762639474871496,
  0.00015055368915175505,
  0.001956867575613707,
  0.003923507628964899,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.003969978027377334,
  0.0004711577044947062
 ],
 "16": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.002628595224854021,
  0.0007051284796790211,
  0.003762639474871496,
  0.00015055368915175505,
  0.001956867575613707,
  0.003923507628964899,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "17": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.002628595224854021,
  0.0007051284796790211,
  0.003762639474871496,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "18": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.002628595224854021,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "19": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.00254327337834809,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "20": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.002321062393733733,
  0.0009009023148489401,
  0.0006240385886064409,
  0.0017867818554173874,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "21": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.0012506815414460538,
  0.0005889493717359453,
  0.012925187861242781,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "22": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.0012506815414460538,
  0.0005889493717359453,
  0.0024402818942465343,
  0.004022312036374857,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "23": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.0012506815414460538,
  0.0005889493717359453,
  0.0024402818942465343,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "24": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.0012506815414460538,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.002132915338129008,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "25": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.0012506815414460538,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.001956867575613707,
  0.0007243124614157753,
  0.0012374413530666718,
  0.0004479717344221185,
  0.0006184859346423855,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "26": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.0012506815414460538,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0012374413530666718,
  0.0004479717344221185,
  0.0006184859346423855,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "27": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.000610646638453955,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0012374413530666718,
  0.0004479717344221185,
  0.0006184859346423855,
  0.0012383196882094227,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "28": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.000610646638453955,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0012374413530666718,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "29": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.000610646638453955,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0012309242198162774,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "30": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.000610646638453955,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  0.0011917277331645944,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "31": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.000610646638453955,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.001169406372388183,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "32": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.000610646638453955,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0011566193386548837,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "33": [
  0.001022207819254107,
  0.0010616664749303769,
  0.0010351863893131705,
  0.000610646638453955,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "34": [
  0.001022207819254107,
  0.0015293896723613534,
  0.00019999710782593345,
  0.001310897095423459,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "35": [
  0.001022207819254107,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.001310897095423459,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "36": [
  0.001022207819254107,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.001047824986965597,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "37": [
  0.001022207819254107,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "38": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  0.0009633310312218309,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "39": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.0008955275601315863,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "40": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.0008155826413004837,
  0.0004711577044947062
 ],
 "41": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0007243124614157753,
  0.0001796182385632527,
  0.0004391024379700832,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "42": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0007051284796790211,
  0.0006503955176194708,
  0.0004924757734950275,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "43": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  0.0008597275845727806,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "44": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.000691885873353225,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "45": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0006786406343198357,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "46": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0006758334795193868,
  0.0003379933644500447,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0003370216177801743,
  2.298699379743577e-06,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "47": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.0006610741682469034,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0003370216177801743,
  2.298699379743577e-06,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "48": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  0.0006184859346423855,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0003370216177801743,
  2.298699379743577e-06,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "49": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0005929960548542089,
  0.0003370216177801743,
  2.298699379743577e-06,
  0.00014321438632470212,
  0.00044148879986939075,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "50": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.0005889493717359453,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "51": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.0005823285760230869,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "52": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.0005718337521626462,
  6.303665859435929e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "53": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  0.0005628265055589417,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "54": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  0.0005140872102465231,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "55": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  0.00048473755354123813,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "56": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.0004793736197270011,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "57": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0004711577044947062
 ],
 "58": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0011872565003274895,
  9.275319233285071e-05
 ],
 "59": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  0.0005096145356776864,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "60": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0004688124319655898,
  0.0004366394961728954,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "61": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.0006399607633938716,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "62": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0004479717344221185,
  8.13907692120222e-05,
  0.00022785219810917055,
  0.00015034741213912296,
  0.00019217964979766213,
  0.0001278007318992737,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "63": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0003951540269999068,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.0007179992180467306,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "64": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  0.0004131736019197838,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0003951540269999068,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.00031416450908531456,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "65": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.0004115500950530023,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0003951540269999068,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.00031416450908531456,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "66": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0003951540269999068,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.00031416450908531456,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "67": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  0.0003668271336920364,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.00031416450908531456,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "68": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  0.0003621821167163934,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.00031416450908531456,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "69": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  0.00032461338699168335,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.00031416450908531456,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "70": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  0.00031416450908531456,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "71": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  0.00029827313671927793,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "72": [
  0.00022243886409575327,
  0.00028866504553130026,
  0.0001036206679337733,
  0.00012376339992926046,
  0.0002067736841941912,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "73": [
  0.00022243886409575327,
  0.0003903827718506024,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "74": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  0.00028806322273513814,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "75": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  0.00028786273499765324,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "76": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0002865479144536321,
  2.5901720121954965e-05,
  0.00015518933823624402,
  7.315566224934504e-05,
  0.00016921311452127404,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "77": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  0.00028037215756938525,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "78": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  0.00026205218862128583,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "79": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  6.670729912982659e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  0.00026115825442559376,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "80": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  0.0002604001418686062,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  6.670729912982659e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "81": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00024208057624585858,
  1.469413226907185e-05,
  6.670729912982659e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "82": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  0.0002403163048773989,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "83": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  0.00023685703965218977,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "84": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00023032830851228475,
  0.00021743547155350852,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "85": [
  0.00022243886409575327,
  0.00010416797009865881,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "86": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  0.00021917788022726738,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "87": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  0.00020468679568738028,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "88": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00019999710782593345,
  2.1013110910866808e-05,
  8.839592724228921e-05,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  2.1259213254906197e-05,
  8.108418458878501e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "89": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  0.00023866873948360983,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  2.1259213254906197e-05,
  8.108418458878501e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "90": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00019714734594613733,
  0.00014879559073047516,
  0.0001953140300179304,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  2.1259213254906197e-05,
  8.108418458878501e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "91": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  0.00021722428521674,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  2.1259213254906197e-05,
  8.108418458878501e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "92": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  0.00018828769254311,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  2.1259213254906197e-05,
  8.108418458878501e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "93": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00018028518074624737,
  8.732987728581934e-05,
  1.5656372081665426e-05,
  0.00010277214774443024,
  0.00017093428099805236,
  5.0120472151462914e-05,
  2.1259213254906197e-05,
  8.108418458878501e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "94": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  0.00017194997142410513,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00010770052796669722,
  0.00010437156180348147,
  4.409460537696554e-05,
  0.00012864417327879363,
  3.13422516890487e-05,
  6.369545567929102e-05,
  2.1867999205191145e-05,
  2.8122803893563485e-05,
  4.422165246076506e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "95": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  0.0001683764009418853,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  1.834248356924707e-05,
  6.763250214280549e-05,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00010770052796669722,
  0.00010437156180348147,
  4.409460537696554e-05,
  0.00012864417327879363,
  3.13422516890487e-05,
  6.369545567929102e-05,
  2.1867999205191145e-05,
  2.8122803893563485e-05,
  4.422165246076506e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "96": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  2.3638080413152848e-05,
  6.055012005779045e-05,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  1.834248356924707e-05,
  6.763250214280549e-05,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  0.00016749373405297525,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00010770052796669722,
  0.00010437156180348147,
  4.409460537696554e-05,
  0.00012864417327879363,
  3.13422516890487e-05,
  6.369545567929102e-05,
  2.1867999205191145e-05,
  2.8122803893563485e-05,
  4.422165246076506e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "97": [
  0.00016570015584147443,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  2.3638080413152848e-05,
  6.055012005779045e-05,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  1.834248356924707e-05,
  6.763250214280549e-05,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  2.0986675300303346e-05,
  6.276019172618502e-05,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00010770052796669722,
  0.00010437156180348147,
  4.409460537696554e-05,
  0.00012864417327879363,
  3.13422516890487e-05,
  6.369545567929102e-05,
  2.1867999205191145e-05,
  2.8122803893563485e-05,
  4.422165246076506e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "98": [
  3.533379065680646e-05,
  4.751628726393075e-05,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  2.3638080413152848e-05,
  6.055012005779045e-05,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  1.834248356924707e-05,
  6.763250214280549e-05,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00015767827377212662,
  3.459393405322774e-05,
  0.00010943767731434132,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  2.0986675300303346e-05,
  6.276019172618502e-05,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00010770052796669722,
  0.00010437156180348147,
  4.409460537696554e-05,
  0.00012864417327879363,
  3.13422516890487e-05,
  6.369545567929102e-05,
  2.1867999205191145e-05,
  2.8122803893563485e-05,
  4.422165246076506e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "99": [
  3.533379065680646e-05,
  4.751628726393075e-05,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  2.3638080413152848e-05,
  6.055012005779045e-05,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  1.834248356924707e-05,
  6.763250214280549e-05,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00014026419748047587,
  5.2289831725847076e-05,
  7.425530918079329e-05,
  1.2918856026644155e-05,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  0.0001530400997297365,
  4.4536913770218835e-05,
  2.0986675300303346e-05,
  6.276019172618502e-05,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00010770052796669722,
  0.00010437156180348147,
  4.409460537696554e-05,
  0.00012864417327879363,
  3.13422516890487e-05,
  6.369545567929102e-05,
  2.1867999205191145e-05,
  2.8122803893563485e-05,
  4.422165246076506e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ],
 "100": [
  3.533379065680646e-05,
  4.751628726393075e-05,
  2.666283861728361e-05,
  6.3596188893218e-05,
  9.102341582664227e-05,
  0.00011307553260400076,
  6.757339920621084e-05,
  6.21426700872505e-07,
  2.3638080413152848e-05,
  6.055012005779045e-05,
  3.594722191859177e-05,
  8.338714782321314e-05,
  0.00010650197764217108,
  6.210781162158651e-05,
  6.555536083724482e-06,
  4.180414369201389e-05,
  9.26220421527898e-05,
  0.00013342194675219823,
  7.654416218941088e-06,
  3.479210014707678e-05,
  3.662224034261582e-05,
  6.431879518081637e-05,
  3.2422497246686774e-05,
  9.33588868045201e-05,
  6.894780669132159e-05,
  0.00012132237568601606,
  7.871057486159822e-05,
  4.7697878970567704e-05,
  6.849191369113469e-05,
  3.4636829535786774e-05,
  1.834248356924707e-05,
  6.763250214280549e-05,
  0.00011236239842979627,
  0.00013183144450749915,
  7.394360301900099e-05,
  2.4582615658353196e-07,
  0.00014368554134224054,
  3.639235395560747e-05,
  0.00010379372482908636,
  1.3535290559205297e-05,
  0.00010287659546843194,
  3.881395073026735e-05,
  5.532989554128823e-05,
  3.78657248959974e-05,
  2.891054225605163e-05,
  8.067839785758206e-05,
  0.00014530359371711998,
  9.438321614638057e-05,
  1.0221319343126235e-05,
  9.636640536914439e-05,
  2.379174706955248e-05,
  0.00014026419748047587,
  5.2289831725847076e-05,
  7.425530918079329e-05,
  1.2918856026644155e-05,
  2.9815095610728124e-05,
  3.10752163298213e-05,
  5.559916734664282e-05,
  0.0001278143994993754,
  7.749749043694631e-05,
  5.308163677585102e-05,
  0.00014759585664401406,
  0.0001229863364131046,
  0.00015055368915175505,
  7.797901848056497e-05,
  3.0633124127801675e-05,
  8.948852431509129e-07,
  8.433984450795777e-05,
  2.0678781266803297e-05,
  8.703523100030234e-05,
  9.748031118243447e-05,
  2.4927501398532357e-05,
  2.6030384802832132e-05,
  0.00013594633395359933,
  6.863872983337547e-05,
  6.531850715022191e-05,
  4.204771452000271e-06,
  7.231527841286797e-05,
  4.4536913770218835e-05,
  2.0986675300303346e-05,
  6.276019172618502e-05,
  5.4254137499001686e-05,
  4.815337864504926e-05,
  8.367603436751756e-05,
  7.340622017513991e-05,
  4.483509993805074e-05,
  1.4935777530034267e-06,
  0.00011066063113468629,
  5.563746730383159e-06,
  2.5521202031444832e-05,
  9.196802546135022e-05,
  5.716854289828874e-05,
  5.850709429885949e-06,
  5.359906634597714e-05,
  0.00010770052796669722,
  0.00010437156180348147,
  4.409460537696554e-05,
  0.00012864417327879363,
  3.13422516890487e-05,
  6.369545567929102e-05,
  2.1867999205191145e-05,
  2.8122803893563485e-05,
  4.422165246076506e-05,
  8.401371448605835e-05,
  9.275319233285071e-05
 ]
}

==> images/ER/0_100_Continuous_1e4/area.txt <==
{
 "0": [
  0.0029707602098715475,
  0.023398084164318694,
  0.09001189313724776,
  0.009708584794688987,
  0.06868345400169028
 ],
 "1": [
  0.00562777662837881,
  0.020741067745811432,
  0.09001189313724776,
  0.009708584794688987,
  0.06868345400169028
 ],
 "2": [
  0.00562777662837881,
  0.023256985031934626,
  0.08749597585112456,
  0.009708584794688987,
  0.06868345400169028
 ],
 "3": [
  0.00562777662837881,
  0.023256985031934626,
  0.08880110154707095,
  0.008403459098742603,
  0.06868345400169028
 ],
 "4": [
  0.00562777662837881,
  0.023256985031934626,
  0.08880110154707095,
  0.008403459098742603,
  0.0730679603563212
 ],
 "5": [
  0.00562777662837881,
  0.023256985031934626,
  0.09055248715773774,
  0.006652073488075815,
  0.0730679603563212
 ],
 "6": [
  0.006163724673624448,
  0.022721036986688987,
  0.09055248715773774,
  0.006652073488075815,
  0.0730679603563212
 ],
 "7": [
  0.006163724673624448,
  0.022721036986688987,
  0.09055248715773774,
  0.009082885912741865,
  0.07063714793165515
 ],
 "8": [
  0.007280382797714811,
  0.02160437886259862,
  0.09055248715773774,
  0.009082885912741865,
  0.07063714793165515
 ],
 "9": [
  0.007280382797714811,
  0.02160437886259862,
  0.09218139091849811,
  0.007453982151981496,
  0.07063714793165515
 ],
 "10": [
  0.007001469975852091,
  0.02160437886259862,
  0.09218139091849811,
  0.007453982151981496,
  0.07063714793165515
 ],
 "11": [
  0.007001469975852091,
  0.021790823193343686,
  0.09199494658775305,
  0.007453982151981496,
  0.07063714793165515
 ],
 "12": [
  0.007001469975852091,
  0.022848789680817643,
  0.09093698010027909,
  0.007453982151981496,
  0.07063714793165515
 ],
 "13": [
  0.006148912657690751,
  0.022848789680817643,
  0.09093698010027909,
  0.007453982151981496,
  0.07063714793165515
 ],
 "14": [
  0.006148912657690751,
  0.022848789680817643,
  0.09093698010027909,
  0.007453982151981496,
  0.0709887435171791
 ],
 "15": [
  0.006148912657690751,
  0.022848789680817643,
  0.09093698010027909,
  0.007453982151981496,
  0.07110477804350757
 ],
 "16": [
  0.006148912657690751,
  0.022848789680817643,
  0.09093698010027909,
  0.007453982151981496,
  0.07238484576102906
 ],
 "17": [
  0.006156491725729472,
  0.022841210612778922,
  0.09093698010027909,
  0.007453982151981496,
  0.07238484576102906
 ],
 "18": [
  0.006400145257600175,
  0.022597557080908222,
  0.09093698010027909,
  0.007453982151981496,
  0.07238484576102906
 ],
 "19": [
  0.006400145257600175,
  0.022597557080908222,
  0.09093698010027909,
  0.008192743420733926,
  0.07164608449227663
 ],
 "20": [
  0.006400145257600175,
  0.022597557080908222,
  0.09132105747878534,
  0.0078086660422276724,
  0.07164608449227663
 ],
 "21": [
  0.0066896030258086535,
  0.022308099312699742,
  0.09132105747878534,
  0.0078086660422276724,
  0.07164608449227663
 ],
 "22": [
  0.0066896030258086535,
  0.022308099312699742,
  0.09156794479534736,
  0.007561778725665656,
  0.07164608449227663
 ],
 "23": [
  0.0064502341544458094,
  0.022308099312699742,
  0.09156794479534736,
  0.007561778725665656,
  0.07164608449227663
 ],
 "24": [
  0.0064502341544458094,
  0.022388458285738273,
  0.09148758582230883,
  0.007561778725665656,
  0.07164608449227663
 ],
 "25": [
  0.0064502341544458094,
  0.022388458285738273,
  0.09148758582230883,
  0.008151681550428511,
  0.07105618166751378
 ],
 "26": [
  0.0064502341544458094,
  0.022388458285738273,
  0.09149931564705842,
  0.008139951725678916,
  0.07105618166751378
 ],
 "27": [
  0.0064502341544458094,
  0.022388458285738273,
  0.09183477380594451,
  0.007804493566792824,
  0.07105618166751378
 ],
 "28": [
  0.0064502341544458094,
  0.022533649431331067,
  0.09168958266035172,
  0.007804493566792824,
  0.07105618166751378
 ],
 "29": [
  0.00664120903561196,
  0.022342674550164917,
  0.09168958266035172,
  0.007804493566792824,
  0.07105618166751378
 ],
 "30": [
  0.00664120903561196,
  0.022342674550164917,
  0.09168958266035172,
  0.007804493566792824,
  0.07124638237487793
 ],
 "31": [
  0.006571552882984654,
  0.022342674550164917,
  0.09168958266035172,
  0.007804493566792824,
  0.07124638237487793
 ],
 "32": [
  0.006571552882984654,
  0.02261777143337799,
  0.09141448577713865,
  0.007804493566792824,
  0.07124638237487793
 ],
 "33": [
  0.006571552882984654,
  0.02261777143337799,
  0.09160293222420826,
  0.007616047119723211,
  0.07124638237487793
 ],
 "34": [
  0.006575209496008004,
  0.022614114820354643,
  0.09160293222420826,
  0.007616047119723211,
  0.07124638237487793
 ],
 "35": [
  0.006663047669919651,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07124638237487793
 ],
 "36": [
  0.006659630299574768,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07124638237487793
 ],
 "37": [
  0.006659630299574768,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07129360210190175
 ],
 "38": [
  0.0066451784532699275,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07129360210190175
 ],
 "39": [
  0.006635401797180694,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07129360210190175
 ],
 "40": [
  0.006635401797180694,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07138362722698009
 ],
 "41": [
  0.0066083375965089826,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07138362722698009
 ],
 "42": [
  0.006529701803122066,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07138362722698009
 ],
 "43": [
  0.006529701803122066,
  0.022526276646442994,
  0.09160293222420826,
  0.007616047119723211,
  0.07141417957157684
 ],
 "44": [
  0.006581971449227673,
  0.022474007000337387,
  0.09160293222420826,
  0.007616047119723211,
  0.07141417957157684
 ],
 "45": [
  0.006581971449227673,
  0.022474007000337387,
  0.09160293222420826,
  0.007616047119723211,
  0.07156090220045049
 ],
 "46": [
  0.006581971449227673,
  0.022474007000337387,
  0.09163700810563705,
  0.007581971238294426,
  0.07156090220045049
 ],
 "47": [
  0.006581971449227673,
  0.022474007000337387,
  0.09163700810563705,
  0.007621376543377643,
  0.07152149689536727
 ],
 "48": [
  0.006581971449227673,
  0.022474007000337387,
  0.09172736146387324,
  0.007531023185141449,
  0.07152149689536727
 ],
 "49": [
  0.006595846565187501,
  0.022460131884377562,
  0.09172736146387324,
  0.007531023185141449,
  0.07152149689536727
 ],
 "50": [
  0.006595846565187501,
  0.022460131884377562,
  0.09172736146387324,
  0.007580936097330369,
  0.07147158398317835
 ],
 "51": [
  0.006564132366379647,
  0.022460131884377562,
  0.09172736146387324,
  0.007580936097330369,
  0.07147158398317835
 ],
 "52": [
  0.006616989262208638,
  0.02240727498854857,
  0.09172736146387324,
  0.007580936097330369,
  0.07147158398317835
 ],
 "53": [
  0.006616989262208638,
  0.02240727498854857,
  0.09172736146387324,
  0.007580936097330369,
  0.07147793568972699
 ],
 "54": [
  0.006616989262208638,
  0.02240727498854857,
  0.09172736146387324,
  0.007580936097330369,
  0.07160992666274674
 ],
 "55": [
  0.006616989262208638,
  0.02240727498854857,
  0.09172736146387324,
  0.007665614991198975,
  0.07152524776887813
 ],
 "56": [
  0.006575790135894909,
  0.02240727498854857,
  0.09172736146387324,
  0.007665614991198975,
  0.07152524776887813
 ],
 "57": [
  0.006575790135894909,
  0.02249766384786875,
  0.09163697260455306,
  0.007665614991198975,
  0.07152524776887813
 ],
 "58": [
  0.006575790135894909,
  0.02249766384786875,
  0.09164835016738342,
  0.0076542374283686135,
  0.07152524776887813
 ],
 "59": [
  0.006575790135894909,
  0.02249766384786875,
  0.09167346952018865,
  0.007629118075563389,
  0.07152524776887813
 ],
 "60": [
  0.006616225930454543,
  0.022457228053309113,
  0.09167346952018865,
  0.007629118075563389,
  0.07152524776887813
 ],
 "61": [
  0.006616225930454543,
  0.022457228053309113,
  0.09174022660407209,
  0.007562360991679949,
  0.07152524776887813
 ],
 "62": [
  0.0065610774009142265,
  0.022457228053309113,
  0.09174022660407209,
  0.007562360991679949,
  0.07152524776887813
 ],
 "63": [
  0.0065610774009142265,
  0.022457228053309113,
  0.09174022660407209,
  0.007593759359594453,
  0.07149384940096362
 ],
 "64": [
  0.0065610774009142265,
  0.022457228053309113,
  0.09174022660407209,
  0.007593759359594453,
  0.07152550118233186
 ],
 "65": [
  0.0065610774009142265,
  0.022457228053309113,
  0.09174022660407209,
  0.007639110456298946,
  0.07148015008562736
 ],
 "66": [
  0.0065756300903283315,
  0.02244267536389501,
  0.09174022660407209,
  0.007639110456298946,
  0.07148015008562736
 ],
 "67": [
  0.0065756300903283315,
  0.02244267536389501,
  0.09174022660407209,
  0.007639110456298946,
  0.07149106722885067
 ],
 "68": [
  0.0065756300903283315,
  0.02244267536389501,
  0.09174384483672722,
  0.0076354922236438125,
  0.07149106722885067
 ],
 "69": [
  0.0065756300903283315,
  0.02244267536389501,
  0.0917712226765232,
  0.0076081143838478285,
  0.07149106722885067
 ],
 "70": [
  0.0065756300903283315,
  0.02244267536389501,
  0.0917712226765232,
  0.0076081143838478285,
  0.07159643316462633
 ],
 "71": [
  0.0065756300903283315,
  0.022450477642658524,
  0.09176342039775968,
  0.0076081143838478285,
  0.07159643316462633
 ],
 "72": [
  0.006581949958107123,
  0.022444157774879733,
  0.09176342039775968,
  0.0076081143838478285,
  0.07159643316462633
 ],
 "73": [
  0.006581949958107123,
  0.02244785479879696,
  0.09175972337384246,
  0.0076081143838478285,
  0.07159643316462633
 ],
 "74": [
  0.006601507140815842,
  0.02242829761608824,
  0.09175972337384246,
  0.0076081143838478285,
  0.07159643316462633
 ],
 "75": [
  0.006601507140815842,
  0.022435545315181434,
  0.09175247567474927,
  0.0076081143838478285,
  0.07159643316462633
 ],
 "76": [
  0.006578763475459824,
  0.022435545315181434,
  0.09175247567474927,
  0.0076081143838478285,
  0.07159643316462633
 ],
 "77": [
  0.006578763475459824,
  0.022435545315181434,
  0.09175247567474927,
  0.007635142828042961,
  0.07156940472043119
 ],
 "78": [
  0.006578763475459824,
  0.022435545315181434,
  0.0917932657680917,
  0.007594352734700525,
  0.07156940472043119
 ],
 "79": [
  0.006578763475459824,
  0.02245760146821189,
  0.09177120961506124,
  0.007594352734700525,
  0.07156940472043119
 ],
 "80": [
  0.0065906252893954895,
  0.022445739654276226,
  0.09177120961506124,
  0.007594352734700525,
  0.07156940472043119
 ],
 "81": [
  0.0065906252893954895,
  0.022445739654276226,
  0.09177120961506124,
  0.007596594167195957,
  0.07156716328793576
 ],
 "82": [
  0.0065906252893954895,
  0.022445739654276226,
  0.09177120961506124,
  0.007605318415091131,
  0.07155843904004058
 ],
 "83": [
  0.0065812848404639395,
  0.022445739654276226,
  0.09177120961506124,
  0.007605318415091131,
  0.07155843904004058
 ],
 "84": [
  0.0065812848404639395,
  0.02245051383442966,
  0.09176643543490781,
  0.007605318415091131,
  0.07155843904004058
 ],
 "85": [
  0.0065812848404639395,
  0.02245051383442966,
  0.09176643543490781,
  0.007614191792208389,
  0.07154956566292332
 ],
 "86": [
  0.006581741524638594,
  0.022450057150255005,
  0.09176643543490781,
  0.007614191792208389,
  0.07154956566292332
 ],
 "87": [
  0.006601259108516654,
  0.022430539566376945,
  0.09176643543490781,
  0.007614191792208389,
  0.07154956566292332
 ],
 "88": [
  0.006601259108516654,
  0.022430539566376945,
  0.0917823376167098,
  0.007598289610406404,
  0.07154956566292332
 ],
 "89": [
  0.006601259108516654,
  0.02243627875749356,
  0.09177659842559319,
  0.007598289610406404,
  0.07154956566292332
 ],
 "90": [
  0.006601259108516654,
  0.02243627875749356,
  0.09177659842559319,
  0.007621891574960935,
  0.07152596369836879
 ],
 "91": [
  0.006596292229840127,
  0.02243627875749356,
  0.09177659842559319,
  0.007621891574960935,
  0.07152596369836879
 ],
 "92": [
  0.006596292229840127,
  0.022436493715206302,
  0.09177638346788045,
  0.007621891574960935,
  0.07152596369836879
 ],
 "93": [
  0.006596292229840127,
  0.022451536090519836,
  0.09176134109256691,
  0.007621891574960935,
  0.07152596369836879
 ],
 "94": [
  0.006587397864302645,
  0.022451536090519836,
  0.09176134109256691,
  0.007621891574960935,
  0.07152596369836879
 ],
 "95": [
  0.006587397864302645,
  0.022451536090519836,
  0.09176849597642088,
  0.00761473669110697,
  0.07152596369836879
 ],
 "96": [
  0.006587397864302645,
  0.022451536090519836,
  0.09176849597642088,
  0.00761473669110697,
  0.07156859073572533
 ],
 "97": [
  0.006587397864302645,
  0.022451536090519836,
  0.09177328969186933,
  0.00760994297565851,
  0.07156859073572533
 ],
 "98": [
  0.006587397864302645,
  0.022451536090519836,
  0.09177328969186933,
  0.007611649393320617,
  0.07156688431806323
 ],
 "99": [
  0.006587397864302645,
  0.022451536090519836,
  0.09177328969186933,
  0.007617445686375433,
  0.0715610880250084
 ],
 "100": [
  0.006604914624803014,
  0.022434019330019466,
  0.09177328969186933,
  0.007617445686375433,
  0.0715610880250084
 ]
}

==> images/ER/0_100_Continuous_1e4/data_file.txt <==
{
 "0": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0059205369238051,
   1.1229109577453986,
   1.5729704234316375,
   1.6215133474050825,
   1.964930617413534
  ],
  [
   4.717973427303077,
   3.643303864469003,
   3.93830859425318,
   3.939517390156501,
   4.371668633922725,
   4.04357400072133
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   3.643303864469003,
   3.93830859425318,
   3.939517390156501,
   4.371668633922725,
   4.04357400072133
  ]
 ],
 "1": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0192056190163414,
   1.1229109577453986,
   1.5729704234316375,
   1.6215133474050825,
   1.964930617413534
  ],
  [
   4.717973427303077,
   4.319658147730756,
   3.93830859425318,
   3.939517390156501,
   4.371668633922725,
   4.04357400072133
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   4.319658147730756,
   3.93830859425318,
   3.939517390156501,
   4.371668633922725,
   4.04357400072133
  ]
 ],
 "2": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0192056190163414,
   1.1354905441760146,
   1.5729704234316375,
   1.6215133474050825,
   1.964930617413534
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   3.939517390156501,
   4.371668633922725,
   4.04357400072133
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   3.939517390156501,
   4.371668633922725,
   4.04357400072133
  ]
 ],
 "3": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0192056190163414,
   1.1354905441760146,
   1.5794960519113694,
   1.6215133474050825,
   1.964930617413534
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   4.174055355058751,
   4.371668633922725,
   4.04357400072133
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   4.174055355058751,
   4.371668633922725,
   4.04357400072133
  ]
 ],
 "4": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0192056190163414,
   1.1354905441760146,
   1.5794960519113694,
   1.6215133474050825,
   1.9868531491866885
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   4.174055355058751,
   4.371668633922725,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   4.174055355058751,
   4.371668633922725,
   5.024720211476212
  ]
 ],
 "5": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0192056190163414,
   1.1354905441760146,
   1.5882529799647034,
   1.6215133474050825,
   1.9868531491866885
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   4.612102423303081,
   4.371668633922725,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   4.319658147730756,
   4.768074979361668,
   4.612102423303081,
   4.371668633922725,
   5.024720211476212
  ]
 ],
 "6": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0218853592425696,
   1.1354905441760146,
   1.5882529799647034,
   1.6215133474050825,
   1.9868531491866885
  ],
  [
   4.717973427303077,
   4.53656175118115,
   4.768074979361668,
   4.612102423303081,
   4.371668633922725,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   4.53656175118115,
   4.768074979361668,
   4.612102423303081,
   4.371668633922725,
   5.024720211476212
  ]
 ],
 "7": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0218853592425696,
   1.1354905441760146,
   1.5882529799647034,
   1.6336674095284127,
   1.9868531491866885
  ],
  [
   4.717973427303077,
   4.53656175118115,
   4.768074979361668,
   4.612102423303081,
   5.253475600441809,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   4.53656175118115,
   4.768074979361668,
   4.612102423303081,
   5.253475600441809,
   5.024720211476212
  ]
 ],
 "8": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0274686498630214,
   1.1354905441760146,
   1.5882529799647034,
   1.6336674095284127,
   1.9868531491866885
  ],
  [
   4.717973427303077,
   5.239111237790817,
   4.768074979361668,
   4.612102423303081,
   5.253475600441809,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   5.239111237790817,
   4.768074979361668,
   4.612102423303081,
   5.253475600441809,
   5.024720211476212
  ]
 ],
 "9": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9910667358744474,
   1.0274686498630214,
   1.1354905441760146,
   1.5963974987685052,
   1.6336674095284127,
   1.9868531491866885
  ],
  [
   4.717973427303077,
   5.239111237790817,
   4.768074979361668,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.717973427303077,
   5.239111237790817,
   4.768074979361668,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ]
 ],
 "10": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.992461299983761,
   1.0274686498630214,
   1.1354905441760146,
   1.5963974987685052,
   1.6336674095284127,
   1.9868531491866885
  ],
  [
   4.887705523466255,
   5.239111237790817,
   4.768074979361668,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.887705523466255,
   5.239111237790817,
   4.768074979361668,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ]
 ],
 "11": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.992461299983761,
   1.0274686498630214,
   1.13642276582974,
   1.5963974987685052,
   1.6336674095284127,
   1.9868531491866885
  ],
  [
   4.887705523466255,
   5.239111237790817,
   4.868782846028653,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.887705523466255,
   5.239111237790817,
   4.868782846028653,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ]
 ],
 "12": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.992461299983761,
   1.0274686498630214,
   1.1417125982671097,
   1.5963974987685052,
   1.6336674095284127,
   1.9868531491866885
  ],
  [
   4.887705523466255,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   4.887705523466255,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ]
 ],
 "13": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.0274686498630214,
   1.1417125982671097,
   1.5963974987685052,
   1.6336674095284127,
   1.9868531491866885
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.024720211476212
  ]
 ],
 "14": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.0274686498630214,
   1.1417125982671097,
   1.5963974987685052,
   1.6336674095284127,
   1.9886111271143083
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.168265643459702
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.168265643459702
  ]
 ],
 "15": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.0274686498630214,
   1.1417125982671097,
   1.5963974987685052,
   1.6336674095284127,
   1.9891912997459507
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.220551070638037
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   5.220551070638037
  ]
 ],
 "16": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.0274686498630214,
   1.1417125982671097,
   1.5963974987685052,
   1.6336674095284127,
   1.9955916383335581
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.239111237790817,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   6.117399343316555
  ]
 ],
 "17": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.027506545203215,
   1.1417125982671097,
   1.5963974987685052,
   1.6336674095284127,
   1.9955916383335581
  ],
  [
   5.721158540253723,
   5.246050771802731,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.246050771802731,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   6.117399343316555
  ]
 ],
 "18": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.0287248128625686,
   1.1417125982671097,
   1.5963974987685052,
   1.6336674095284127,
   1.9955916383335581
  ],
  [
   5.721158540253723,
   5.499485412296695,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.499485412296695,
   5.788144390491214,
   5.3279790415264525,
   5.253475600441809,
   6.117399343316555
  ]
 ],
 "19": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.0287248128625686,
   1.1417125982671097,
   1.5963974987685052,
   1.6373612158721749,
   1.9955916383335581
  ],
  [
   5.721158540253723,
   5.499485412296695,
   5.788144390491214,
   5.3279790415264525,
   5.815803823482424,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.499485412296695,
   5.788144390491214,
   5.3279790415264525,
   5.815803823482424,
   6.117399343316555
  ]
 ],
 "20": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.0287248128625686,
   1.1417125982671097,
   1.5983178856610365,
   1.6373612158721749,
   1.9955916383335581
  ],
  [
   5.721158540253723,
   5.499485412296695,
   5.788144390491214,
   5.611178258244855,
   5.815803823482424,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.499485412296695,
   5.788144390491214,
   5.611178258244855,
   5.815803823482424,
   6.117399343316555
  ]
 ],
 "21": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.030172101703611,
   1.1417125982671097,
   1.5983178856610365,
   1.6373612158721749,
   1.9955916383335581
  ],
  [
   5.721158540253723,
   5.91905051325849,
   5.788144390491214,
   5.611178258244855,
   5.815803823482424,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.91905051325849,
   5.788144390491214,
   5.611178258244855,
   5.815803823482424,
   6.117399343316555
  ]
 ],
 "22": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9967240865745677,
   1.030172101703611,
   1.1417125982671097,
   1.5995523222438466,
   1.6373612158721749,
   1.9955916383335581
  ],
  [
   5.721158540253723,
   5.91905051325849,
   5.788144390491214,
   5.84745161190467,
   5.815803823482424,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   5.721158540253723,
   5.91905051325849,
   5.788144390491214,
   5.84745161190467,
   5.815803823482424,
   6.117399343316555
  ]
 ],
 "23": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.030172101703611,
   1.1417125982671097,
   1.5995523222438466,
   1.6373612158721749,
   1.9955916383335581
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.788144390491214,
   5.84745161190467,
   5.815803823482424,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.788144390491214,
   5.84745161190467,
   5.815803823482424,
   6.117399343316555
  ]
 ],
 "24": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.030172101703611,
   1.1421143931323023,
   1.5995523222438466,
   1.6373612158721749,
   1.9955916383335581
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   5.84745161190467,
   5.815803823482424,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   5.84745161190467,
   5.815803823482424,
   6.117399343316555
  ]
 ],
 "25": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.030172101703611,
   1.1421143931323023,
   1.5995523222438466,
   1.6403107299959891,
   1.9955916383335581
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   5.84745161190467,
   6.7387980436731665,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   5.84745161190467,
   6.7387980436731665,
   6.117399343316555
  ]
 ],
 "26": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.030172101703611,
   1.1421143931323023,
   1.5996109713675946,
   1.6403107299959891,
   1.9955916383335581
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   5.86019507853503,
   6.7387980436731665,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   5.86019507853503,
   6.7387980436731665,
   6.117399343316555
  ]
 ],
 "27": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.030172101703611,
   1.1421143931323023,
   1.601288262162025,
   1.6403107299959891,
   1.9955916383335581
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   6.317131007570469,
   6.7387980436731665,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   5.909767667944133,
   6.317131007570469,
   6.7387980436731665,
   6.117399343316555
  ]
 ],
 "28": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.030172101703611,
   1.1428403488602663,
   1.601288262162025,
   1.6403107299959891,
   1.9955916383335581
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   5.91905051325849,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.117399343316555
  ]
 ],
 "29": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.0311269761094417,
   1.1428403488602663,
   1.601288262162025,
   1.6403107299959891,
   1.9955916383335581
  ],
  [
   6.1758350486195726,
   6.340548607533646,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.117399343316555
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   6.340548607533646,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.117399343316555
  ]
 ],
 "30": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9979209309313819,
   1.0311269761094417,
   1.1428403488602663,
   1.601288262162025,
   1.6403107299959891,
   1.9965426418703789
  ],
  [
   6.1758350486195726,
   6.340548607533646,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.360397708475034
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.1758350486195726,
   6.340548607533646,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.360397708475034
  ]
 ],
 "31": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9982692116945184,
   1.0311269761094417,
   1.1428403488602663,
   1.601288262162025,
   1.6403107299959891,
   1.9965426418703789
  ],
  [
   6.359178306349124,
   6.340548607533646,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.360397708475034
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.359178306349124,
   6.340548607533646,
   6.175908163586333,
   6.317131007570469,
   6.7387980436731665,
   6.360397708475034
  ]
 ],
 "32": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9982692116945184,
   1.0311269761094417,
   1.1442158332763317,
   1.601288262162025,
   1.6403107299959891,
   1.9965426418703789
  ],
  [
   6.359178306349124,
   6.340548607533646,
   7.038031828094598,
   6.317131007570469,
   6.7387980436731665,
   6.360397708475034
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.359178306349124,
   6.340548607533646,
   7.038031828094598,
   6.317131007570469,
   6.7387980436731665,
   6.360397708475034
  ]
 ],
 "33": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9982692116945184,
   1.0311269761094417,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9965426418703789
  ],
  [
   6.359178306349124,
   6.340548607533646,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.359178306349124,
   6.340548607533646,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ]
 ],
 "34": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9982692116945184,
   1.0311452591745585,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9965426418703789
  ],
  [
   6.359178306349124,
   6.350637058435244,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.359178306349124,
   6.350637058435244,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ]
 ],
 "35": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9982692116945184,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9965426418703789
  ],
  [
   6.359178306349124,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.359178306349124,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ]
 ],
 "36": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9982862985462428,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9965426418703789
  ],
  [
   6.369099654982983,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.369099654982983,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.360397708475034
  ]
 ],
 "37": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9982862985462428,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.996778740505498
  ],
  [
   6.369099654982983,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.431130029103419
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.369099654982983,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.431130029103419
  ]
 ],
 "38": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.998358557777767,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.996778740505498
  ],
  [
   6.4121800197944285,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.431130029103419
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.4121800197944285,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.431130029103419
  ]
 ],
 "39": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9984074410582132,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.996778740505498
  ],
  [
   6.4424131590918785,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.431130029103419
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.4424131590918785,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.431130029103419
  ]
 ],
 "40": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9984074410582132,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9972288661308897
  ],
  [
   6.4424131590918785,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.581645884070603
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.4424131590918785,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.581645884070603
  ]
 ],
 "41": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9985427620615718,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9972288661308897
  ],
  [
   6.5312124580135285,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.581645884070603
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.5312124580135285,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.581645884070603
  ]
 ],
 "42": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9972288661308897
  ],
  [
   6.845664465262426,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.581645884070603
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.581645884070603
  ]
 ],
 "43": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0315844500441167,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9973816278538734
  ],
  [
   6.845664465262426,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.638349653139979
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.629780491058974,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.638349653139979
  ]
 ],
 "44": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0318457982746447,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9973816278538734
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.638349653139979
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.638349653139979
  ]
 ],
 "45": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0318457982746447,
   1.1442158332763317,
   1.602230494397373,
   1.6403107299959891,
   1.9981152409982417
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.710745669934081,
   6.7387980436731665,
   6.967102497342357
  ]
 ],
 "46": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0318457982746447,
   1.1442158332763317,
   1.602400873804517,
   1.6403107299959891,
   1.9981152409982417
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.802003124907498,
   6.7387980436731665,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.802003124907498,
   6.7387980436731665,
   6.967102497342357
  ]
 ],
 "47": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0318457982746447,
   1.1442158332763317,
   1.602400873804517,
   1.6405077565214052,
   1.9981152409982417
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.802003124907498,
   6.845629328851615,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   6.802003124907498,
   6.845629328851615,
   6.967102497342357
  ]
 ],
 "48": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0318457982746447,
   1.1442158332763317,
   1.602852640595698,
   1.6405077565214052,
   1.9981152409982417
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   7.094170962094417,
   6.845629328851615,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.842491070251879,
   7.038031828094598,
   7.094170962094417,
   6.845629328851615,
   6.967102497342357
  ]
 ],
 "49": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0319151738544439,
   1.1442158332763317,
   1.602852640595698,
   1.6405077565214052,
   1.9981152409982417
  ],
  [
   6.845664465262426,
   6.907476979760642,
   7.038031828094598,
   7.094170962094417,
   6.845629328851615,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.907476979760642,
   7.038031828094598,
   7.094170962094417,
   6.845629328851615,
   6.967102497342357
  ]
 ],
 "50": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9989359410285064,
   1.0319151738544439,
   1.1442158332763317,
   1.602852640595698,
   1.6407573210823498,
   1.9981152409982417
  ],
  [
   6.845664465262426,
   6.907476979760642,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   6.845664465262426,
   6.907476979760642,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.967102497342357
  ]
 ],
 "51": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9990945120225456,
   1.0319151738544439,
   1.1442158332763317,
   1.602852640595698,
   1.6407573210823498,
   1.9981152409982417
  ],
  [
   7.007036557974253,
   6.907476979760642,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.007036557974253,
   6.907476979760642,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.967102497342357
  ]
 ],
 "52": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9990945120225456,
   1.0321794583335888,
   1.1442158332763317,
   1.602852640595698,
   1.6407573210823498,
   1.9981152409982417
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.967102497342357
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.967102497342357
  ]
 ],
 "53": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9990945120225456,
   1.0321794583335888,
   1.1442158332763317,
   1.602852640595698,
   1.6407573210823498,
   1.9981469995309848
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.984096259128236
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   6.984096259128236
  ]
 ],
 "54": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9990945120225456,
   1.0321794583335888,
   1.1442158332763317,
   1.602852640595698,
   1.6407573210823498,
   1.9988069543960836
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   6.999726035293521,
   7.424393090907695
  ]
 ],
 "55": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9990945120225456,
   1.0321794583335888,
   1.1442158332763317,
   1.602852640595698,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.007036557974253,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "56": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9993005076541143,
   1.0321794583335888,
   1.1442158332763317,
   1.602852640595698,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.038031828094598,
   7.094170962094417,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "57": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9993005076541143,
   1.0321794583335888,
   1.1446677775729326,
   1.602852640595698,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.635043323089294,
   7.094170962094417,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.635043323089294,
   7.094170962094417,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "58": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9993005076541143,
   1.0321794583335888,
   1.1446677775729326,
   1.6029095284098498,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.635043323089294,
   7.137839881703976,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.635043323089294,
   7.137839881703976,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "59": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9993005076541143,
   1.0321794583335888,
   1.1446677775729326,
   1.603035125173876,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.635043323089294,
   7.241588597773305,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.265155706183462,
   7.202899984968161,
   7.635043323089294,
   7.241588597773305,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "60": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9993005076541143,
   1.032381637306387,
   1.1446677775729326,
   1.603035125173876,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.265155706183462,
   7.5079698750521855,
   7.635043323089294,
   7.241588597773305,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.265155706183462,
   7.5079698750521855,
   7.635043323089294,
   7.241588597773305,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "61": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9993005076541143,
   1.032381637306387,
   1.1446677775729326,
   1.6033689105932931,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.265155706183462,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.265155706183462,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "62": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.032381637306387,
   1.1446677775729326,
   1.6033689105932931,
   1.6411807155516929,
   1.9988069543960836
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.331915558355876,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.331915558355876,
   7.424393090907695
  ]
 ],
 "63": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.032381637306387,
   1.1446677775729326,
   1.6033689105932931,
   1.6413377073912654,
   1.9988069543960836
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.4898554328999944,
   7.424393090907695
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.4898554328999944,
   7.424393090907695
  ]
 ],
 "64": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.032381637306387,
   1.1446677775729326,
   1.6033689105932931,
   1.6413377073912654,
   1.9989652133029248
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.4898554328999944,
   7.566707143847616
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.4898554328999944,
   7.566707143847616
  ]
 ],
 "65": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.032381637306387,
   1.1446677775729326,
   1.6033689105932931,
   1.6415644628747879,
   1.9989652133029248
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.773714021357274,
   7.566707143847616
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.5079698750521855,
   7.635043323089294,
   7.584829592337949,
   7.773714021357274,
   7.566707143847616
  ]
 ],
 "66": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324544007534575,
   1.1446677775729326,
   1.6033689105932931,
   1.6415644628747879,
   1.9989652133029248
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.584829592337949,
   7.773714021357274,
   7.566707143847616
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.584829592337949,
   7.773714021357274,
   7.566707143847616
  ]
 ],
 "67": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324544007534575,
   1.1446677775729326,
   1.6033689105932931,
   1.6415644628747879,
   1.9990197990190413
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.584829592337949,
   7.773714021357274,
   7.620900105276333
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.584829592337949,
   7.773714021357274,
   7.620900105276333
  ]
 ],
 "68": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324544007534575,
   1.1446677775729326,
   1.6033870017565688,
   1.6415644628747879,
   1.9990197990190413
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.6072749631811885,
   7.773714021357274,
   7.620900105276333
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.6072749631811885,
   7.773714021357274,
   7.620900105276333
  ]
 ],
 "69": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324544007534575,
   1.1446677775729326,
   1.6035238909555487,
   1.6415644628747879,
   1.9990197990190413
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.795722742984628,
   7.773714021357274,
   7.620900105276333
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.795722742984628,
   7.773714021357274,
   7.620900105276333
  ]
 ],
 "70": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324544007534575,
   1.1446677775729326,
   1.6035238909555487,
   1.6415644628747879,
   1.9995466286979195
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.635043323089294,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ]
 ],
 "71": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324544007534575,
   1.1447067889667502,
   1.6035238909555487,
   1.6415644628747879,
   1.9995466286979195
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.708146585015132,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.645374029594675,
   7.708146585015132,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ]
 ],
 "72": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324860000923515,
   1.1447067889667502,
   1.6035238909555487,
   1.6415644628747879,
   1.9995466286979195
  ],
  [
   7.7663676115196605,
   7.7114765520070305,
   7.708146585015132,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.7114765520070305,
   7.708146585015132,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ]
 ],
 "73": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.0324860000923515,
   1.1447252740863363,
   1.6035238909555487,
   1.6415644628747879,
   1.9995466286979195
  ],
  [
   7.7663676115196605,
   7.7114765520070305,
   7.744744927455967,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.7114765520070305,
   7.744744927455967,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ]
 ],
 "74": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.032583786005895,
   1.1447252740863363,
   1.6035238909555487,
   1.6415644628747879,
   1.9995466286979195
  ],
  [
   7.7663676115196605,
   7.94906175791427,
   7.744744927455967,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.94906175791427,
   7.744744927455967,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ]
 ],
 "75": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9995762503018158,
   1.032583786005895,
   1.1447615125818023,
   1.6035238909555487,
   1.6415644628747879,
   1.9995466286979195
  ],
  [
   7.7663676115196605,
   7.94906175791427,
   7.820629720141251,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   7.7663676115196605,
   7.94906175791427,
   7.820629720141251,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ]
 ],
 "76": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9996899686285959,
   1.032583786005895,
   1.1447615125818023,
   1.6035238909555487,
   1.6415644628747879,
   1.9995466286979195
  ],
  [
   8.07883706752764,
   7.94906175791427,
   7.820629720141251,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.07883706752764,
   7.94906175791427,
   7.820629720141251,
   7.795722742984628,
   7.773714021357274,
   8.391946297382667
  ]
 ],
 "77": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9996899686285959,
   1.032583786005895,
   1.1447615125818023,
   1.6035238909555487,
   1.6416996050957635,
   1.9995466286979195
  ],
  [
   8.07883706752764,
   7.94906175791427,
   7.820629720141251,
   7.795722742984628,
   7.991407717639846,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.07883706752764,
   7.94906175791427,
   7.820629720141251,
   7.795722742984628,
   7.991407717639846,
   8.391946297382667
  ]
 ],
 "78": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9996899686285959,
   1.032583786005895,
   1.1447615125818023,
   1.6037278414222609,
   1.6416996050957635,
   1.9995466286979195
  ],
  [
   8.07883706752764,
   7.94906175791427,
   7.820629720141251,
   8.165288174646061,
   7.991407717639846,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.07883706752764,
   7.94906175791427,
   7.820629720141251,
   8.165288174646061,
   7.991407717639846,
   8.391946297382667
  ]
 ],
 "79": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9996899686285959,
   1.032583786005895,
   1.1448717933469545,
   1.6037278414222609,
   1.6416996050957635,
   1.9995466286979195
  ],
  [
   8.07883706752764,
   7.94906175791427,
   8.094961514136324,
   8.165288174646061,
   7.991407717639846,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.07883706752764,
   7.94906175791427,
   8.094961514136324,
   8.165288174646061,
   7.991407717639846,
   8.391946297382667
  ]
 ],
 "80": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9996899686285959,
   1.0326430950755734,
   1.1448717933469545,
   1.6037278414222609,
   1.6416996050957635,
   1.9995466286979195
  ],
  [
   8.07883706752764,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   7.991407717639846,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.07883706752764,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   7.991407717639846,
   8.391946297382667
  ]
 ],
 "81": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9996899686285959,
   1.0326430950755734,
   1.1448717933469545,
   1.6037278414222609,
   1.6417108122582407,
   1.9995466286979195
  ],
  [
   8.07883706752764,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   8.011782647621327,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.07883706752764,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   8.011782647621327,
   8.391946297382667
  ]
 ],
 "82": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9996899686285959,
   1.0326430950755734,
   1.1448717933469545,
   1.6037278414222609,
   1.6417544334977165,
   1.9995466286979195
  ],
  [
   8.07883706752764,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   8.095292571984684,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.07883706752764,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   8.095292571984684,
   8.391946297382667
  ]
 ],
 "83": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.0326430950755734,
   1.1448717933469545,
   1.6037278414222609,
   1.6417544334977165,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   8.095292571984684,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.126584765334831,
   8.094961514136324,
   8.165288174646061,
   8.095292571984684,
   8.391946297382667
  ]
 ],
 "84": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.0326430950755734,
   1.1448956642477217,
   1.6037278414222609,
   1.6417544334977165,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.126584765334831,
   8.165732231054095,
   8.165288174646061,
   8.095292571984684,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.126584765334831,
   8.165732231054095,
   8.165288174646061,
   8.095292571984684,
   8.391946297382667
  ]
 ],
 "85": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.0326430950755734,
   1.1448956642477217,
   1.6037278414222609,
   1.6417988003833028,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.126584765334831,
   8.165732231054095,
   8.165288174646061,
   8.18804928630327,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.126584765334831,
   8.165732231054095,
   8.165288174646061,
   8.18804928630327,
   8.391946297382667
  ]
 ],
 "86": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.0326453784964467,
   1.1448956642477217,
   1.6037278414222609,
   1.6417988003833028,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.134091781719588,
   8.165732231054095,
   8.165288174646061,
   8.18804928630327,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.134091781719588,
   8.165732231054095,
   8.165288174646061,
   8.18804928630327,
   8.391946297382667
  ]
 ],
 "87": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.032742966415837,
   1.1448956642477217,
   1.6037278414222609,
   1.6417988003833028,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.165732231054095,
   8.165288174646061,
   8.18804928630327,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.165732231054095,
   8.165288174646061,
   8.18804928630327,
   8.391946297382667
  ]
 ],
 "88": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.032742966415837,
   1.1448956642477217,
   1.6038073523312708,
   1.6417988003833028,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.165732231054095,
   8.356819111171697,
   8.18804928630327,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.165732231054095,
   8.356819111171697,
   8.18804928630327,
   8.391946297382667
  ]
 ],
 "89": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.032742966415837,
   1.1449243602033048,
   1.6038073523312708,
   1.6417988003833028,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.258021235621378,
   8.356819111171697,
   8.18804928630327,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.258021235621378,
   8.356819111171697,
   8.18804928630327,
   8.391946297382667
  ]
 ],
 "90": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997366708732537,
   1.032742966415837,
   1.1449243602033048,
   1.6038073523312708,
   1.6419168102060755,
   1.9995466286979195
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.258021235621378,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.242105875679993,
   8.52275744321379,
   8.258021235621378,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ]
 ],
 "91": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997615052666363,
   1.032742966415837,
   1.1449243602033048,
   1.6038073523312708,
   1.6419168102060755,
   1.9995466286979195
  ],
  [
   8.34116333021227,
   8.52275744321379,
   8.258021235621378,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.34116333021227,
   8.52275744321379,
   8.258021235621378,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ]
 ],
 "92": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997615052666363,
   1.032742966415837,
   1.1449254349918685,
   1.6038073523312708,
   1.6419168102060755,
   1.9995466286979195
  ],
  [
   8.34116333021227,
   8.52275744321379,
   8.261648959601139,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.34116333021227,
   8.52275744321379,
   8.261648959601139,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ]
 ],
 "93": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9997615052666363,
   1.032742966415837,
   1.1450006468684362,
   1.6038073523312708,
   1.6419168102060755,
   1.9995466286979195
  ],
  [
   8.34116333021227,
   8.52275744321379,
   8.555111687790317,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.34116333021227,
   8.52275744321379,
   8.555111687790317,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ]
 ],
 "94": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9998059770943237,
   1.032742966415837,
   1.1450006468684362,
   1.6038073523312708,
   1.6419168102060755,
   1.9995466286979195
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.356819111171697,
   8.487162773363716,
   8.391946297382667
  ]
 ],
 "95": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9998059770943237,
   1.032742966415837,
   1.1450006468684362,
   1.6038431267505406,
   1.6419168102060755,
   1.9995466286979195
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.456618959923471,
   8.487162773363716,
   8.391946297382667
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.456618959923471,
   8.487162773363716,
   8.391946297382667
  ]
 ],
 "96": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9998059770943237,
   1.032742966415837,
   1.1450006468684362,
   1.6038431267505406,
   1.6419168102060755,
   1.9997597638847022
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.456618959923471,
   8.487162773363716,
   9.02703548507368
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.456618959923471,
   8.487162773363716,
   9.02703548507368
  ]
 ],
 "97": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9998059770943237,
   1.032742966415837,
   1.1450006468684362,
   1.603867095327783,
   1.6419168102060755,
   1.9997597638847022
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.529528949946911,
   8.487162773363716,
   9.02703548507368
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.529528949946911,
   8.487162773363716,
   9.02703548507368
  ]
 ],
 "98": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9998059770943237,
   1.032742966415837,
   1.1450006468684362,
   1.603867095327783,
   1.641925342294386,
   1.9997597638847022
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.529528949946911,
   8.512694190261131,
   9.02703548507368
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.529528949946911,
   8.512694190261131,
   9.02703548507368
  ]
 ],
 "99": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9998059770943237,
   1.032742966415837,
   1.1450006468684362,
   1.603867095327783,
   1.64195432375966,
   1.9997597638847022
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.529528949946911,
   8.60463482310251,
   9.02703548507368
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.54753433537447,
   8.52275744321379,
   8.555111687790317,
   8.529528949946911,
   8.60463482310251,
   9.02703548507368
  ]
 ],
 "100": [
  [
   1.0,
   1.2,
   1.4,
   1.5999999999999999,
   1.7999999999999998,
   1.9999999999999998
  ],
  [
   0.9998059770943237,
   1.0328305502183388,
   1.1450006468684362,
   1.603867095327783,
   1.64195432375966,
   1.9997597638847022
  ],
  [
   8.54753433537447,
   9.078434104195658,
   8.555111687790317,
   8.529528949946911,
   8.60463482310251,
   9.02703548507368
  ],
  [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ],
  [
   8.54753433537447,
   9.078434104195658,
   8.555111687790317,
   8.529528949946911,
   8.60463482310251,
   9.02703548507368
  ]
 ]
}
